Frustratingly Easy Truth Discovery

Truth discovery is a general name for a broad range of statistical methods aimed to extract the correct answers to questions, based on multiple answers coming from noisy sources. For example, workers in a crowdsourcing platform. In this paper, we consider an extremely simple heuristic for estimating workers' competence using average proximity to other workers. We prove that this estimates well the actual competence level and enables separating high and low quality workers in a wide spectrum of domains and statistical models. Under Gaussian noise, this simple estimate is the unique solution to the MLE with a constant regularization factor. Finally, weighing workers according to their average proximity in a crowdsourcing setting, results in substantial improvement over unweighted aggregation and other truth discovery algorithms in practice.

==> NeurIPS_20_reviews.txt <==
1. Reasons of desk rejection
This submission is summarily rejected because:
- The proposed approach is not supported with sufficient empirical evidence, or important baselines are missing.
- The paper is not sufficiently positioned with respect to prior work, either in terms of the presentation or the empirical validation.
---------------------------
- additional comment (optional):
"Thank you for the submission. Although the paper is in an important domain and the results are interesting, it is oblivious to an entire subfield of research within ML on the type of problem studied in this work (statistical inference from crowdsourcing and related tasks). We provide a list of some references below for the authors' reference. We encourage the authors to please compare the work (in the text and as a baseline for simulations, as applicable) in any subsequent submission. (Please note that this list is by no means complete, and is provided as a starting point for a broader literature survey.)


The Dawid-Skene estimator is an EM procedure that iteratively computes:

 p_i^t = 1/m (sum_{j: s_ij=1} y_j^(t-1) + sum_{j: s_ij=0} (1-y_j^{t-1})  [=d(s_i,y^{t-1}) = 1/m \sum_j A_ij Y_j   where Y = 2y-1  A=2S-1]
and 
y_j^t \prop 

https://arxiv.org/pdf/1310.5764.pdf
Minimax Optimal Convergence Rates for Estimating Ground
Truth from Crowdsourced Labels
Chao Gao∗ Dengyong Zhou 
>> analyze optimality of the Dawid-Skene estimator for the IER binary model. In particular they prove it is better than simple majority when the model is well-speicifed (e.g. hammer-spammer), and that it performs worse when there are two types of workers and two types of questions and each type is only good on one type of questions.  

https://arxiv.org/pdf/1406.3824
zhang2016spectral
Spectral Methods Meet EM: A Provably Optimal
Algorithm for Crowdsourcing

>> surveys many extensions and theoretical results on the Dawid-Skene estimator, both for binary and multiclass. Suggest an algorithm that learns confusion matrices by combining initialization with spectral methods. 


https://arxiv.org/pdf/1606.09632
A Permutation-based Model for Crowd Labeling:
Optimal Estimation and Robustness
Nihar B. Shah∗
, Sivaraman Balakrishnan] and Martin J. Wainwright†
>> Extend the "one coin" model to questions with varying difficulty


https://arxiv.org/pdf/1602.03481
Khetan, Ashish, and Sewoong Oh. "Achieving budget-optimality with adaptive schemes in crowdsourcing." Advances in Neural Information Processing Systems. 2016.
>> adaptive method that allows asking fewer questions

http://www2013.w3c.br/proceedings/p285.pdf
Aggregating Crowdsourced Binary Ratings
Nilesh Dalv
>> theoretical bounds for the case of arbitrary user-question graph

https://arxiv.org/pdf/1503.07240
>> Generalize the Dawid-Skene estimator for confusion matrices with varying item difficulty
Also extend to model to ranking labels. 
Have lots of datasets. direct here:
t http://research.microsoft.com/en-us/projects/crowd/


http://www.jmlr.org/papers/volume18/15-650/15-650.pdf
>> identify adversaries

https://www.microsoft.com/en-us/research/publication/aggregating-ordinal-labels-from-crowds-by-minimax-conditional-entropy/
>> aggregate ordinal labels


https://par.nsf.gov/servlets/purl/10075153\
Online Truth Discovery on Time Series Data (Jing Gao)

A truth discovery approach with theoretical guarantee
H Xiao, J Gao, Z Wang, S Wang, L Su…
>>  aggregate continuous labels.  assume all workers have the same variance but different centers ("biases")
the algorithm is based on a lot of sampling and is a bit hard to follow

Resolving Conflicts in Heterogeneous Data by Truth Discovery and Source Reliability Estimation
>> aggregate continuous and/or categorical labels
The CRH algorithm iteratively computes weighted mean y^t = (y^t_j) and optimized weights:
$$w^t_i = -\log ( \frac{d(y^t, s_{i}} {\sum_{i'}d(y^t,s_{i'})) $$



http://vision.stanford.edu/pdf/bbox_submission.pdf
>> crowdsourcing image labels
